Robust Estimation of Nonlinear Properties of Quantum Processes

Accurate and robust estimation of quantum process properties is crucial for quantum information processing and quantum many-body physics. Combining classical shadow tomography and randomized benchmarking, Helsen et al. introduced a method to estimate the linear properties of quantum processes. In this work, we focus on the estimation protocols of nonlinear process properties that are robust to state preparation and measurement errors. We introduce two protocols, both utilizing random gate sequences but employing different post-processing methods, which make them suitable for measuring different nonlinear properties. The first protocol offers a robust and sound method to estimate the out-of-time-ordered correlation, as demonstrated numerically in an Ising model. The second protocol estimates unitarity, effectively characterizing the incoherence of quantum channels. We expect the two protocols to be useful tools for exploring quantum many-body physics and characterizing quantum processes.

==> figure/overleaf_delete.txt <==
% \subsubsection{kf(1) and kf(2)}
% First, we list the convergence of $kf(1)$ and $kf(2)$ value. The x-axis is the number of sampling Clifford pair $(g_1, g_2)$, and the y-axis is the estimated value of $kf(1)$ and $kf(2)$. The red horizontal line in the figure is the ideal value for each case. The blue line is the mean of 400 parallel experiments, and the grey shade is the standard deviation among the 400 experiments. 

% We list the ideal value of $kf(1)$ and $kf(2)$ in the following figures. First, we demonstrate the ideal value is 
% \begin{align}
%     kf(1)=\left(\frac{d-1}{d(d+1)}\right)^2,\quad kf(2)=\frac{1}{d^2(d+1)^4}\cdot\text{Tr}(AU_t^{\otimes2}),
% \end{align}
% where $U_t$ is the noise channel.

% For qubit number 2 (fig \ref{fig:kf2}), 3 (fig \ref{fig:kf3}), 4 (fig \ref{fig:kf4}), we sample 6e4 pairs of $(g_1, g_2)$ in each experiment and in total repeat 10 experiments. For qubit number 5 (fig \ref{fig:kf5}), we sample 3e4 pairs of $(g_1, g_2)$ in each experiment and in total repeat 10 experiments. 

% \begin{figure}[htbp]
%     \centering
%     \begin{minipage}[t]{0.48\textwidth}
%         \includegraphics[width=9cm]{figure2/2q1H400div_kf(1)_2_sub.png}
%     \end{minipage}
%     \hfill
%     \begin{minipage}[t]{0.48\textwidth}
%         \includegraphics[width=9cm]{figure2/2q1H400div_kf(2)_2_sub.png}
%     \end{minipage}
%     \caption{Convergence of kf(1) and kf(2) for 2 qubit case with 400 experiments}
%     \label{fig:kf2}
% \end{figure}

% \begin{figure}[htbp]
%     \centering
%     \begin{minipage}[t]{0.48\textwidth}
%         \includegraphics[width=9cm]{figure2/3q1H400div_kf(1)_2_sub.png}
%     \end{minipage}
%     \hfill
%     \begin{minipage}[t]{0.48\textwidth}
%         \includegraphics[width=9cm]{figure2/3q1H400div_kf(2)_2_sub.png}
%     \end{minipage}
%     \caption{Convergence of kf(1) and kf(2) for 3 qubit case with 400 experiments}
%     \label{fig:kf3}
% \end{figure}

% \begin{figure}[htbp]
%     \centering
%     \begin{minipage}[t]{0.48\textwidth}
%         \includegraphics[width=9cm]{figure2/4q1H400div_kf(1)_2_sub.png}
%     \end{minipage}
%     \hfill
%     \begin{minipage}[t]{0.48\textwidth}
%         \includegraphics[width=9cm]{figure2/4q1H400div_kf(2)_2_sub.png}
%     \end{minipage}
%     \caption{Convergence of kf(1) and kf(2) for 4 qubit case with 400 experiments}
%     \label{fig:kf4}
% \end{figure}

% \begin{figure}[htbp]
%     \centering
%     \begin{minipage}[t]{0.48\textwidth}
%         \includegraphics[width=9cm]{figure2/5q1H400div_kf(1)_sub.png}
%     \end{minipage}
%     \hfill
%     \begin{minipage}[t]{0.48\textwidth}
%         \includegraphics[width=9cm]{figure2/5q1H400div_kf(2)_sub.png}
%     \end{minipage}
%     \caption{Convergence of kf(1) and kf(2) for 5 qubit case with 400 experiments}
%     \label{fig:kf5}
% \end{figure}

% \subsubsection{OTOC}



############kf1+kf2




% \begin{figure}[htbp]
%     \centering
%     \begin{minipage}[t]{0.48\textwidth}
%         \includegraphics[width=9cm]{figure2/2q1H400div_2_sub.png}
%     \end{minipage}
%     \hfill
%     \begin{minipage}[t]{0.48\textwidth}
%         \includegraphics[width=9cm]{figure2/3q1H400div_2_sub.png}
%     \end{minipage}
%     \caption{Convergence of OTOC estimate for 2 qubit and 3 qubit case with 400 experiments}
%     \label{fig:otoc23}
% \end{figure}

% \begin{figure}[htbp]
%     \centering
%     \begin{minipage}[t]{0.48\textwidth}
%         \includegraphics[width=9cm]{figure2/4q1H400div_2_sub.png}
%     \end{minipage}
%     \hfill
%     \begin{minipage}[t]{0.48\textwidth}
%         \includegraphics[width=9cm]{figure2/5q1H400div_sub.png}
%     \end{minipage}
%     \caption{Convergence of OTOC estimate for 4 qubit and 5 qubit case with 400 experiments}
%     \label{fig:otoc45}
% \end{figure}



###########otoc


% \subsubsection{Variance}
% Next we visualize the variance decay for different qubit case. Here are two figures. The left one is how the variance changes with the number of samples. The x-axis is the number of sampling Clifford pair $(g_1, g_2)$, the y-axis the value for variance which is computed among 10 parallel experiments and each experiment has sampled 1.2e6 pairs. The right one is the how the variance changes with the number of qubit. The x-axis is the number of qubit, ranging from 2 to 5, the y-axis is the value of variance. The blue points are the last variance we obtained in the left figure, which is the variance after 10 experiments each with 1.2e6 samples. In the red line, we also try to fit the 4 points with 
% \begin{align}
%     f = poly(d^5),\ d=2^n\text{, where n is the qubit number,}
% \end{align}
% and in this figure \ref{fig:var}. The parameter is $[2.96692976e-03, 5.74727250e-02, 6.47625829e-02, -4.34973757e+01, 4.44305228e+02, -1.10257886e+03]$.

% \begin{figure}[htbp]
%     \centering
%     \begin{minipage}[t]{0.48\textwidth}
%         \includegraphics[width=9cm]{figure2/var_400.png}
%     \end{minipage}
%     \hfill
%     \begin{minipage}[t]{0.48\textwidth}
%         \includegraphics[width=9cm]{figure2/var_qb400.png}
%     \end{minipage}
%     \caption{Convergence of variance for 2, 3, 4 and 5 qubit case with 400 experiments}
%     \label{fig:var}
% \end{figure}

% % \subsubsection{Time}
% % We estimate the OTOC value with different Hamiltonian unitary operator evolving in 10 different time. In \ref{fig:time}, the x-axis is the time, and y-axis is the estimated OTOC value.

% % \begin{figure}
% %     \centering
% %     \includegraphics[width=13.5cm]{figure2/otoc_time.png}
% %     \caption{OTOC changes with time}
% %     \label{fig:time}
% % \end{figure}

% % % \subsubsection{Comparison}
% % % We compare with the result in other papers in \ref{fig:compare} for SPAM error. We introduce depolarizing channel after preparation and before measurement. The x-axis is the SPAM error probability $p$, the y-axis for the first line is the estimated OTOC, for the second line is the error rate. In the first line, the gree line is the ideal OTOC value, the orange line is the estimated OTOC value from our method, the blue line is the estimated OTOC value from the method in another paper. From the figures, we can see that the method in another paper is not robust to SPAM error while our method is robust to SPAM error. Although some points in our method is slightly deviated from the ideal OTOC, that is because in our method there is variation in the estimated result.

% % % \begin{figure}
% % %     \centering
% % %     \includegraphics[width=20cm]{figure2/10_9_otoc.png}
% % %     \includegraphics[width=20cm]{figure2/10_9_err.png}
% % %     \caption{Comparison with other algorithms}
% % %     \label{fig:compare}
% % % \end{figure}
% % % % \subsubsection{Bootstrap}
% % % % We compute variance with another method bootstrap. For $\{x_1,\cdots,x_n\}\in X$, we sample from $X$ for n times and compute the estimate OTOC as $o_i$ and repeat this from B times. Then we can compute the variance as 
% % % % \begin{align}
% % % %     o_i=&\frac{\sum_{j=1}^nm2_j}{\sum_{j=1}^nm1_j}\cdot d(d^2-1)^2\\
% % % %     \hat{s} = &\sqrt{\frac{1}{B}\sum_{i=1}^B(o_i-\bar{o})^2}    
% % % % \end{align}
% % % % Then we obtain the variance as $\text{Var(o)}=\hat{s}^2$. Here we choose $n=1e5, B=40$ and and fit this with (39) and obtain the parameters as $[a0, a1, a2]=[1.91418775, 189.99659425, -2.30610413]$.

% % % % \begin{figure}
% % % %     \centering
% % % %     \includegraphics[width=14cm]{new_figure/boot_var_40.png}
% % % %     \caption{Standard deviation computed with bootstrap}
% % % %     \label{fig:boot40}
% % % % \end{figure}

% % % % We also list the OTOC estimate $\hat{o}$ in \ref{fig:boot40_23} and \ref{fig:boot40_45} for 2, 3 and 4, 5 qubits. For $n=2,3,4$ we have $|X|=2.4e5$ and for $n=5$ we have $|X|=1.2e5$. Then other settings are the same with variance part, which is $n=1e5$ and $B=40$.

% % % % \begin{figure}[htbp]
% % % %     \centering
% % % %     \begin{minipage}[t]{0.48\textwidth}
% % % %         \includegraphics[width=9cm]{new_figure/2q1H39div_2.png}
% % % %     \end{minipage}
% % % %     \hfill
% % % %     \begin{minipage}[t]{0.48\textwidth}
% % % %         \includegraphics[width=9cm]{new_figure/3q1H39div_2.png}
% % % %     \end{minipage}
% % % %     \caption{Convergence of OTOC estimate for 2 qubit and 3 qubit case with bootstrap}
% % % %     \label{fig:boot40_23}
% % % % \end{figure}

% % % % \begin{figure}[htbp]
% % % %     \centering
% % % %     \begin{minipage}[t]{0.48\textwidth}
% % % %         \includegraphics[width=9cm]{new_figure/4q1H39div_2.png}
% % % %     \end{minipage}
% % % %     \hfill
% % % %     \begin{minipage}[t]{0.48\textwidth}
% % % %         \includegraphics[width=9cm]{new_figure/5q1H39div.png}
% % % %     \end{minipage}
% % % %     \caption{Convergence of OTOC estimate for 4 qubit and 5 qubit case with bootstrap}
% % % %     \label{fig:boot40_45}
% % % % \end{figure}




######variance+others



% Then for $m\ge2$, first we have that 
% \begin{equation}
%     \begin{split}
%     \lbra{\sigma_1\otimes\sigma_2}\lket{S(W^{\dagger}\otimes W)}=&Tr((\sigma_1\otimes\sigma_2)S(W^{\dagger\otimes W)})\\
%     =&Tr(S(W^{\dagger}\sigma_1\otimes W\sigma_2))\\
%     =&Tr(W^{\dagger}\sigma_1W\sigma_2)\\
%     =&\frac{1}{d}(-1)^{\langle W,\sigma_1\rangle}\delta_{1,2}
%     \end{split}
% \end{equation}

% thus we conclude that 
% \begin{equation}
%     \begin{split}
%         \lket{S(W^{\dagger}\otimes W)} = \frac{1}{d}\sum_{\sigma\in P_n}(-1)^{\langle W,\sigma\rangle}\lket{\sigma\otimes\sigma}
%     \end{split}
% \end{equation} 


#####deduction


